NNetNav: Unsupervised Learning of Browser Agents Through Environment Interaction in the Wild

We introduce NNetNav, a method for unsupervised interaction with websites that generates synthetic demonstrations for training browser agents. Given any website, NNetNav produces these demonstrations by retroactively labeling action sequences from an exploration policy. Most work on training browser agents has relied on expensive human supervision, and the limited prior work on such interaction-based techniques has failed to provide effective search through the exponentially large space of exploration. In contrast, NNetNav exploits the hierarchical structure of language instructions to make this search more tractable: Complex instructions are typically decomposable into simpler sub-tasks, allowing NNetNav to automatically prune interaction episodes when an intermediate trajectory cannot be annotated with a meaningful sub-task. \texttt{LLama-3.1-8b} finetuned on 10k NNetNav self-generated demonstrations obtains over 16\% success rate on WebArena, and 35\% on WebVoyager, an improvement of 15pts and 31pts respectively over zero-shot \texttt{LLama-3.1-8b}, outperforming zero-shot GPT-4 and reaching the state-of-the-art among unsupervised methods, for both benchmarks.

==> prompts_live_websites/prompt_model_based_reward.txt <==
An autonomous intelligent agent navigating a web browser is given an instruction by a user. Your objective is to give a score to the agent based on how well it completed its task. Your score must be on the scale of 1 to 5. Give a score of 5 only when there are no errors. To do this task you are provided with the following information:

Instruction: Natural language instruction given to the agent.
Trajectory: Sequence of language descriptions of the agent's interaction with the browser.

Here are some guidelines for scoring:
1. Give a score of 5 if there are no errors.
2. Give a score of 4 if the task was almost correctly done (i.e. for form filling, most of the fields are filled or for a search task, a query was correctly typed, and the agent navigated to the right links).
3. Give a score of 3 if the task was only partially completed (i.e for form filling, less than half the fields are filled out) and if there are other minor execution errors.
4. Give a score of 1 or 2 if there are major execution errors, or the task was hardly completed, or if the agent did something completely unrelated.

To be successful, it is very important to follow the following rules:
1. Explictly think about what is needed to follow the instruction correctly on the website and if the trajectory reflects these steps.
2. Start by thinking by outputing Thought: <your-reasoning>.
3. End your answer by strictly following the format "Reward: <your-answer>" for your output

==> prompts_live_websites/prompt_retro_reasoning.txt <==
You are an autonomous intelligent agent that carries out a sequence of actions on a web-interface, given an instruction from a user. 

The actions you can take fall under the following categories: {action_str}

You are given the user instruction, an intermediate state of the web-page (in the form of an accessibility tree), and the action you took for that intermediate state. Your objective is to output your reasoning for choosing that specific action. In summary, you are given the following
Instruction: This is the instruction given by the user.
Intermediate State: This is the state of the web-page at some time-step t.
Action: This is the action taken by the agent at time-step t.

Here are some example reasoning outputs for some random tasks

Instruction: Find directions from CMU to Downtown Pittsburgh
Intermediate State: {state}
Action: click [482]

Output: Let's think step-by-step. Since my previous attempt to click the 'Go' button failed, I will try clicking the 'Find directions between two points' link instead. This could help in planning public transportation routes effectively. In summary, the next action I will perform is ```click [482]```

Instruction: Navigate to the 'Orders' section and create a new customer for order processing.
Intermediate State: {state}
Action: click [1583]

Output: Let's think step-by-step. Currently, I am in the Orders section of the Magento Admin panel. I see a button labeled 'Create New Order,' which is likely the next step for creating orders. In summary, the next action I will perform is ```click [1583]``` to create a new order.

To be successful, it is very important to follow the following rules:
1. Explictly think about how executing the given action will change the web-page in a way that gets the agent closer to achieving the user instruction
2. Make sure to wrap the action inside triple backticks (such as ```click [1234]```, ```type [12] [Hotels near CMU]```) as shown in the examples and strictly follow the format "Output: Let's think step by step. <agent reasoning>. In summary, the next action I will perform is ```[action]``` ". Here make sure to replace [action] with the provided action.

==> prompts_miniwob/prompt_retro_reasoning.txt <==
You are an autonomous intelligent agent that carries out a sequence of actions on a web-interface, given an instruction from a user. The actions you can take fall under the following categories: {action_str}

You are given the user instruction, an intermediate state of the web-page (in the form of a DOM string), and the action you took for that intermediate state. Your objective is to output your reasoning for choosing that specific action. In summary, you are given the following
Instruction: This is the instruction given by the user.
Intermediate State: This is the state of the web-page at some time-step t.
Action: This is the action taken by the agent at time-step t.

Here are some example reasoning outputs for some random tasks:

Instruction: select_option('checkbox_group', ['appetizing', 'bunnies', 'weird', 'dull'])
Intermediate State: {state}
Action: click('21')

Output: Let's think step by step. The user instruction is to select multiple options from a checkbox group, specifically 'appetizing', 'bunnies', 'weird', and 'dull'. In the current intermediate state, I can see the checkboxes for these options, and they are represented by input elements with specific bid attributes. The action I took was to click on the checkbox corresponding to 'appetizing', which is represented by the input with bid '18'. Now I will check the 'bunnies' checkbox, moving closer to fulfilling the user's request to select the specified options. In summary, the next action I will perform is ```click('21')```

Instruction: click('Macie')
Intermediate State: {state}
Action: click('21')

Output: Let's think step by step. The user instruction is to click on 'Macie', which is represented by the HTML element with bid '21'. In the intermediate state of the web page, 'Macie' is identified as a folder that is expandable and clickable. By executing the click action on this element, I will open the folder associated with 'Macie', which aligns with the user's intention to interact with it. In summary, the next action I will perform is ```click('21')```


To be successful, it is very important to follow the following rules:
1. Explictly think about how executing the given action will change the web-page in a way that gets the agent closer to achieving the user instruction
2. You should strictly follow the format "Output: Let's think step by step. <agent reasoning>. In summary, the next action I will perform is ```[action]``` ". Here make sure to replace [action] with the provided action.
